Pre-trained Language Model Representations for Language Generation

Pre-trained language model representations have been successful in a wide range of language understanding tasks. In this paper, we examine different strategies to integrate pre-trained representations into sequence to sequence models and apply it to neural machine translation and abstractive summarization. We find that pre-trained representations are most effective when added to the encoder network which slows inference by only 14%. Our experiments in machine translation show gains of up to 5.3 BLEU in a simulated resource-poor setup. While returns diminish with more labeled data, we still observe improvements when millions of sentence-pairs are available. Finally, on abstractive summarization we achieve a new state of the art on the full text version of CNN/DailyMail.

==> data/mt_en2de_all.dat <==
data bitext bitext-shared enc-elmo dec-elmo enc-ft enc-ft-net
160  16.13 19.13 20.10 16.43 18.86 19.00
320  21.49 22.69 24.06 nan 23.87 23.06
640  24.46 25.20 26.49 nan 25.99 24.99
1280 26.71 27.34 28.31 nan 27.86 27.46
2560 28.36 28.49 29.76 nan 29.06 28.84
5186 29.90 29.89 30.97 nan 30.17 29.83


==> data/mt_en2de_news2017.dat <==
data bitext bitext-shared enc-elmo enc-ft enc-ft-net
160 14.8 18.2 18.7 17.6 17.6 
320 19.6 21.2 22.2 22.2 21.6
640 22.4 23 24.6 24.4 23
1280 24.7 25.2 26.3 26.2 25.7
2560 26.2 26.3 28 27.3 27.3
5186 27.9 28.2 28.4 29.2 28.3 28
